Geodesics and Light Deflection in Schwarzschild-like Spacetime from Cosmology-Inspired Modified Gravity

We investigate cosmology-driven modifications to Schwarzschild-like black hole spacetimes and analyze their impact on photon propagation, gravitational lensing, and shadow observation. The gravitational deflection angle is computed using the Rindler-Ishak method, which incorporates finite-distance corrections and provides a consistent framework for non-asym-ptotically flat spacetimes. The effective potential for null geodesics exhibits a single unstable maximum corresponding to the photon sphere, and we study photon orbits classified according to the critical impact parameter into capture, escape, and unstable circular trajectories. Our analysis shows that the deflection angle decreases with increasing model parameter $(\alpha)$, resulting in weaker light bending compared to the Schwarzschild case. In addition, we examine the angular diameter of the black hole shadow as measured by a static observer, highlighting its dependence on the cosmological modification parameters. These results suggest that high-precision astrometric and lensing observations can place meaningful constraints on cosmology-inspired modifications to gravity, thereby linking astrophysical black holes with cosmic expansion and offering a novel probe of gravitational physics in strong-field regimes.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


